Discovering Entities with Just a Little Help from You

Linking entities like people, organizations, books, music groups and their songs in text to knowledge bases (KBs) is a fundamental task for many downstream search and mining applications. Achieving high disambiguation accuracy crucially depends on a rich and holistic representation of the entities in the KB. For popular entities, such a representation can be easily mined from Wikipedia, and many current entity disambiguation and linking methods make use of this fact. However, Wikipedia does not contain long-tail entities that only few people are interested in, and also at times lags behind until newly emerging entities are added. For such entities, mining a suitable representation in a fully automated fashion is very difficult, resulting in poor linking accuracy. What can automatically be mined, though, is a high-quality representation given the context of a new entity occurring in any text. Due to the lack of knowledge about the entity, no method can retrieve these occurrences automatically with high precision, resulting in a chicken-egg problem. To address this, our approach automatically generates candidate occurrences of entities, prompting the user for feedback to decide if the occurrence refers to the actual entity in question. This feedback gradually improves the knowledge and allows our methods to provide better candidate suggestions to keep the user engaged. We propose novel human-in-the-loop retrieval methods for generating candidates based on gradient interleaving of diversification and textual relevance approaches. We conducted extensive experiments on the FACC dataset, showing that our approaches convincingly outperform carefully selected baselines in both intrinsic and extrinsic measures while keeping users engaged.

==> scripts/result-sigir-gnu/coverage-best.dat <==
1	0.085	0.085	0.313	0.056	0.145	
2	0.119	0.139	0.421	0.111	0.202	
3	0.16	0.183	0.487	0.14	0.253	
4	0.178	0.216	0.534	0.162	0.29	
5	0.203	0.24	0.571	0.191	0.314	
6	0.234	0.272	0.599	0.215	0.331	
7	0.26	0.287	0.624	0.234	0.357	
8	0.28	0.311	0.645	0.247	0.368	
9	0.286	0.328	0.664	0.27	0.378	
10	0.298	0.342	0.682	0.287	0.388	
11	0.305	0.351	0.7		0.305	0.398	
12	0.315	0.356	0.713	0.319	0.417	
13	0.32	0.363	0.727	0.328	0.427	
14	0.326	0.367	0.739	0.333	0.438	
15	0.334	0.373	0.75	0.342	0.449	
16	0.344	0.379	0.761	0.353	0.454	
17	0.348	0.385	0.77	0.362	0.458	
18	0.352	0.389	0.779	0.366	0.466	
19	0.36	0.392	0.787	0.377	0.474	
20	0.374	0.402	0.795	0.384	0.482	


==> scripts/result-sigir-gnu/coverage-best.tsv <==
rank	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20
LM	0.085	0.119	0.16	0.178	0.203	0.234	0.26	0.28	0.286	0.298	0.305	0.315	0.32	0.326	0.334	0.344	0.348	0.352	0.36	0.374
LM-Feedback	0.085	0.139	0.183	0.216	0.24	0.272	0.287	0.311	0.328	0.342	0.351	0.356	0.363	0.367	0.373	0.379	0.385	0.389	0.392	0.402
Ideal	0.313	0.421	0.487	0.534	0.571	0.599	0.624	0.645	0.664	0.682	0.7	0.713	0.727	0.739	0.75	0.761	0.77	0.779	0.787	0.795
G-Interleave-KpDiv	0.056	0.111	0.14	0.162	0.191	0.215	0.234	0.247	0.27	0.287	0.305	0.319	0.328	0.333	0.342	0.353	0.362	0.366	0.377	0.384
G-Interleave-EntDiv	0.145	0.202	0.253	0.29	0.314	0.331	0.357	0.368	0.378	0.388	0.398	0.417	0.427	0.438	0.449	0.454	0.458	0.466	0.474	0.482

==> scripts/result-sigir-gnu/coverage-ent.dat <==
1	0.085	0.143	0.143	0.145	0.085	
2	0.119	0.188	0.198	0.202	0.17	
3	0.16	0.238	0.25	0.253	0.247	
4	0.178	0.274	0.29	0.29	0.287	
5	0.203	0.309	0.306	0.314	0.311	
6	0.234	0.322	0.325	0.331	0.331	
7	0.26	0.337	0.341	0.357	0.354	
8	0.28	0.349	0.356	0.368	0.37	
9	0.286	0.36	0.375	0.378	0.384	
10	0.298	0.37	0.382	0.388	0.393	
11	0.305	0.379	0.392	0.398	0.405	
12	0.315	0.391	0.399	0.417	0.423	
13	0.32	0.4	0.406	0.427	0.43	
14	0.326	0.408	0.413	0.438	0.439	
15	0.334	0.413	0.42	0.449	0.444	
16	0.344	0.422	0.427	0.454	0.445	
17	0.348	0.427	0.431	0.458	0.453	
18	0.352	0.431	0.439	0.466	0.459	
19	0.36	0.439	0.442	0.474	0.466	
20	0.374	0.443	0.443	0.482	0.474	


==> scripts/result-sigir-gnu/coverage-ent.tsv <==
rank	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20
LM	0.085	0.119	0.16	0.178	0.203	0.234	0.26	0.28	0.286	0.298	0.305	0.315	0.32	0.326	0.334	0.344	0.348	0.352	0.36	0.374
EntDiv	0.143	0.188	0.238	0.274	0.309	0.322	0.337	0.349	0.36	0.37	0.379	0.391	0.4	0.408	0.413	0.422	0.427	0.431	0.439	0.443
EntDiv-Feedback	0.143	0.198	0.25	0.29	0.306	0.325	0.341	0.356	0.375	0.382	0.392	0.399	0.406	0.413	0.42	0.427	0.431	0.439	0.442	0.443
G-Interleave-EntDiv	0.145	0.202	0.253	0.29	0.314	0.331	0.357	0.368	0.378	0.388	0.398	0.417	0.427	0.438	0.449	0.454	0.458	0.466	0.474	0.482
G-Interleave-EntDiv-LM	0.085	0.17	0.247	0.287	0.311	0.331	0.354	0.37	0.384	0.393	0.405	0.423	0.43	0.439	0.444	0.445	0.453	0.459	0.466	0.474

==> scripts/result-sigir-gnu/coverage-kp.dat <==
1	0.085	0.056	0.056	0.056	0.085	
2	0.119	0.09	0.093	0.111	0.144	
3	0.16	0.13	0.128	0.14	0.191	
4	0.178	0.158	0.157	0.162	0.224	
5	0.203	0.186	0.187	0.191	0.26	
6	0.234	0.197	0.206	0.215	0.287	
7	0.26	0.216	0.213	0.234	0.302	
8	0.28	0.228	0.23	0.247	0.313	
9	0.286	0.241	0.248	0.27	0.325	
10	0.298	0.247	0.259	0.287	0.341	
11	0.305	0.253	0.264	0.305	0.359	
12	0.315	0.269	0.29	0.319	0.369	
13	0.32	0.275	0.293	0.328	0.381	
14	0.326	0.292	0.301	0.333	0.388	
15	0.334	0.315	0.327	0.342	0.398	
16	0.344	0.324	0.338	0.353	0.401	
17	0.348	0.329	0.349	0.362	0.404	
18	0.352	0.339	0.363	0.366	0.407	
19	0.36	0.347	0.368	0.377	0.412	
20	0.374	0.35	0.376	0.384	0.419	


==> scripts/result-sigir-gnu/coverage-kp.tsv <==
rank	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20
LM	0.085	0.119	0.16	0.178	0.203	0.234	0.26	0.28	0.286	0.298	0.305	0.315	0.32	0.326	0.334	0.344	0.348	0.352	0.36	0.374
KpDiv	0.056	0.09	0.13	0.158	0.186	0.197	0.216	0.228	0.241	0.247	0.253	0.269	0.275	0.292	0.315	0.324	0.329	0.339	0.347	0.35
KpDiv-Feedback	0.056	0.093	0.128	0.157	0.187	0.206	0.213	0.23	0.248	0.259	0.264	0.29	0.293	0.301	0.327	0.338	0.349	0.363	0.368	0.376
G-Interleave-KpDiv	0.056	0.111	0.14	0.162	0.191	0.215	0.234	0.247	0.27	0.287	0.305	0.319	0.328	0.333	0.342	0.353	0.362	0.366	0.377	0.384
G-Interleave-KpDiv-LM	0.085	0.144	0.191	0.224	0.26	0.287	0.302	0.313	0.325	0.341	0.359	0.369	0.381	0.388	0.398	0.401	0.404	0.407	0.412	0.419

==> scripts/result-sigir-gnu/coverage-lm.dat <==
1	0.085	0.085	0.085	0.085	0.085	
2	0.119	0.139	0.144	0.119	0.17	
3	0.16	0.183	0.191	0.156	0.247	
4	0.178	0.216	0.224	0.172	0.287	
5	0.203	0.24	0.26	0.192	0.311	
6	0.234	0.272	0.287	0.222	0.331	
7	0.26	0.287	0.302	0.235	0.354	
8	0.28	0.311	0.313	0.257	0.37	
9	0.286	0.328	0.325	0.266	0.384	
10	0.298	0.342	0.341	0.283	0.393	
11	0.305	0.351	0.359	0.294	0.405	
12	0.315	0.356	0.369	0.302	0.423	
13	0.32	0.363	0.381	0.311	0.43	
14	0.326	0.367	0.388	0.321	0.439	
15	0.334	0.373	0.398	0.327	0.444	
16	0.344	0.379	0.401	0.332	0.445	
17	0.348	0.385	0.404	0.343	0.453	
18	0.352	0.389	0.407	0.349	0.459	
19	0.36	0.392	0.412	0.354	0.466	
20	0.374	0.402	0.419	0.366	0.474	


==> scripts/result-sigir-gnu/coverage-lm.tsv <==
rank	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20
LM	0.085	0.119	0.16	0.178	0.203	0.234	0.26	0.28	0.286	0.298	0.305	0.315	0.32	0.326	0.334	0.344	0.348	0.352	0.36	0.374
LM-Feedback	0.085	0.139	0.183	0.216	0.24	0.272	0.287	0.311	0.328	0.342	0.351	0.356	0.363	0.367	0.373	0.379	0.385	0.389	0.392	0.402
G-Interleave-KpDiv-LM	0.085	0.144	0.191	0.224	0.26	0.287	0.302	0.313	0.325	0.341	0.359	0.369	0.381	0.388	0.398	0.401	0.404	0.407	0.412	0.419
G-Interleave-LM-LM	0.085	0.119	0.156	0.172	0.192	0.222	0.235	0.257	0.266	0.283	0.294	0.302	0.311	0.321	0.327	0.332	0.343	0.349	0.354	0.366
G-Interleave-EntDiv-LM	0.085	0.17	0.247	0.287	0.311	0.331	0.354	0.37	0.384	0.393	0.405	0.423	0.43	0.439	0.444	0.445	0.453	0.459	0.466	0.474

==> scripts/result-sigir-gnu/eng-index-all.dat <==
1	0.202	0.202	0.183	0.183	0.183	0.206	0.356	0.356	0.357	0.202	
2	0.178	0.202	0.157	0.147	0.17	0.208	0.314	0.309	0.31	0.218	
3	0.164	0.188	0.136	0.129	0.139	0.189	0.288	0.277	0.285	0.232	
4	0.146	0.173	0.124	0.122	0.123	0.178	0.279	0.259	0.272	0.241	
5	0.145	0.168	0.12	0.125	0.116	0.177	0.264	0.241	0.25	0.244	
6	0.151	0.171	0.117	0.124	0.118	0.175	0.244	0.228	0.239	0.243	
7	0.158	0.161	0.119	0.116	0.121	0.167	0.23	0.224	0.233	0.246	
8	0.157	0.158	0.118	0.111	0.114	0.164	0.217	0.217	0.231	0.238	
9	0.149	0.157	0.111	0.11	0.113	0.158	0.211	0.216	0.219	0.229	
10	0.145	0.157	0.105	0.11	0.109	0.157	0.206	0.208	0.215	0.222	
11	0.143	0.154	0.102	0.108	0.106	0.154	0.2	0.202	0.207	0.218	
12	0.14	0.151	0.101	0.109	0.102	0.149	0.193	0.198	0.204	0.213	
13	0.138	0.148	0.097	0.104	0.102	0.145	0.189	0.193	0.206	0.209	
14	0.134	0.142	0.096	0.102	0.099	0.141	0.187	0.189	0.204	0.208	
15	0.133	0.136	0.097	0.103	0.097	0.14	0.18	0.186	0.202	0.203	
16	0.132	0.133	0.095	0.102	0.097	0.135	0.178	0.181	0.198	0.194	
17	0.129	0.131	0.092	0.102	0.099	0.132	0.175	0.176	0.193	0.189	
18	0.126	0.131	0.09	0.104	0.097	0.128	0.171	0.173	0.188	0.183	
19	0.123	0.128	0.088	0.101	0.097	0.126	0.166	0.168	0.185	0.18	
20	0.121	0.126	0.087	0.099	0.095	0.126	0.164	0.164	0.182	0.179	


==> scripts/result-sigir-gnu/eng-index-all.tsv <==
rank	1	2	3	4	5	6	7	8	9	10	11	12	13	14	15	16	17	18	19	20
LM	0.202	0.178	0.164	0.146	0.145	0.151	0.158	0.157	0.149	0.145	0.143	0.14	0.138	0.134	0.133	0.132	0.129	0.126	0.123	0.121
LM-Feedback	0.202	0.202	0.188	0.173	0.168	0.171	0.161	0.158	0.157	0.157	0.154	0.151	0.148	0.142	0.136	0.133	0.131	0.131	0.128	0.126
KpDiv	0.183	0.157	0.136	0.124	0.12	0.117	0.119	0.118	0.111	0.105	0.102	0.101	0.097	0.096	0.097	0.095	0.092	0.09	0.088	0.087
KpDiv-Feedback	0.183	0.147	0.129	0.122	0.125	0.124	0.116	0.111	0.11	0.11	0.108	0.109	0.104	0.102	0.103	0.102	0.102	0.104	0.101	0.099
G-Interleave-KpDiv	0.183	0.17	0.139	0.123	0.116	0.118	0.121	0.114	0.113	0.109	0.106	0.102	0.102	0.099	0.097	0.097	0.099	0.097	0.097	0.095
G-Interleave-KpDiv-LM	0.206	0.208	0.189	0.178	0.177	0.175	0.167	0.164	0.158	0.157	0.154	0.149	0.145	0.141	0.14	0.135	0.132	0.128	0.126	0.126
Ent-Div	0.356	0.314	0.288	0.279	0.264	0.244	0.23	0.217	0.211	0.206	0.2	0.193	0.189	0.187	0.18	0.178	0.175	0.171	0.166	0.164
EntDiv-Feedback	0.356	0.309	0.277	0.259	0.241	0.228	0.224	0.217	0.216	0.208	0.202	0.198	0.193	0.189	0.186	0.181	0.176	0.173	0.168	0.164
G-Interleave-EntDiv	0.357	0.31	0.285	0.272	0.25	0.239	0.233	0.231	0.219	0.215	0.207	0.204	0.206	0.204	0.202	0.198	0.193	0.188	0.185	0.182
G-Interleave-EntDiv-LM	0.202	0.218	0.232	0.241	0.244	0.243	0.246	0.238	0.229	0.222	0.218	0.213	0.209	0.208	0.203	0.194	0.189	0.183	0.18	0.179


==> scripts/result-sigir-gnu/kpDist.dat <==
1	0.019	
2	0.044	
3	0.06	
4	0.053	
5	0.042	
6	0.038	
7	0.025	
8	0.018	
9	0.013	
10	0.008	
11	0.004	
12	0.001	
13	0	

==> scripts/result-sigir-gnu/kpDist2.dat <==
1	0	
2	0.02	
3	0.03	
4	0.04	
5	0.054	
6	0.059	
7	0.053	
8	0.05	
9	0.05	
10	0.05	
11	0.03	
12	0.032	
13	0.03	
14	0.03	
15	0.03	
16	0.02	
17	0.02	
18	0.02	
19	0.02	
20	0.01	
21	0.01	
22	0.01	
23	0.01	
24	0.01	
25	0.01	

==> scripts/result-sigir-gnu/kpDist3.dat <==
1	0.004	
2	0.019	
3	0.035	
4	0.047	
5	0.064	
6	0.076	
7	0.07	
8	0.07	
9	0.058	
10	0.056	
11	0.05	
12	0.04	
13	0.033	
14	0.03	
15	0.024	
16	0.018	
17	0.02	
18	0.014	
19	0.01	
20	0.008	
21	0.007	
22	0.007	
23	0.003	
24	0.004	
25	0.003	
26	0.003	
27	0.003	
28	0.002	
29	0.002	
30	0.002
